Effect of damped oscillations in the inflationary potential

We investigate the effect of damped oscillations on a nearly flat inflationary potential and the features they produce in the power-spectrum and bi-spectrum. We compare the model with the Planck data using Plik unbinned and CamSpec clean likelihood and we are able to obtain noticeable improvement in fit compared to the power-law $\Lambda$CDM model. We are able to identify three plausible candidates each for the two likelihoods used. We find that the best-fit to Plik and CamSpec likelihoods match closely to each other. The improvement comes from various possible outliers at the intermediate to small scales. We also compute the bi-spectrum for the best-fits. At all limits, the amplitude of bi-spectrum, $f_{NL}$ is oscillatory in nature and its peak value is determined by the amplitude and frequency of the oscillations in the potential, as expected. We find that the bi-spectrum consistency relation strictly holds at all scales in all the best-fit candidates.

==> cite_setup.txt <==
\hypersetup{
	%bookmarks=true,         % show bookmarks bar?
	unicode=false,          % non-Latin characters in Acrobat’s bookmarks
	pdftoolbar=true,        % show Acrobat’s toolbar?
	pdfmenubar=true,        % show Acrobat’s menu?
	pdffitwindow=false,     % window fit to page when opened
	pdfstartview={FitH},    % fits the width of the page to the window
	pdftitle={My title},    % title
	pdfauthor={Author},     % author
	pdfsubject={Subject},   % subject of the document
	pdfcreator={Creator},   % creator of the document
	pdfproducer={Producer}, % producer of the document
	pdfkeywords={keyword1} {key2} {key3}, % list of keywords
	pdfnewwindow=true,      % links in new window
	colorlinks=true,       % false: boxed links; true: colored links
	linkcolor=red,          % color of internal links
	citecolor=cyan,        % color of links to bibliography
	filecolor=magenta,      % color of file links
	urlcolor=green,           % color of external links
	linktocpage=true
}
